Surface modes in plasmonic Bragg fibers with negative average permittivity

We investigate surface modes in plasmonic Bragg fibers composed of nanostructured coaxial cylindrical metal-dielectric multilayers. We demonstrate that the existence of surface modes is determined by the sign of the spatially averaged permittivity of the plasmonic Bragg fiber, $\bar{% \varepsilon}$. Specifically, localized surface modes occur at the interface between the cylindrical core with $\bar{\varepsilon}<0$ and the outermost uniform dielectric medium, which is similar to the topologically protected plasmonic surface modes at the interface between two different one-dimensional planar metal-dielectric lattices with opposite signs of the averaged permittivity. Moreover, when increasing the number of dielectric-metal rings, the propagation constant of surface modes with different azimuthal mode numbers is approaching that of surface plasmon polaritons formed at the corresponding planar metal/dielectric interface. Robustness of such surface modes of plasmonic Bragg fibers is demonstrated too.

==> readme.txt <==
A style guide, template, and style file are provided for OSA express journal
manuscript submissions in LaTeX. 

Express_style.tex: LaTeX style guide and template
expressfig1.eps:   Sample .eps figure
expressfig2.eps:   Sample .eps figure capture of a multimedia file
Express_style.pdf: PDF version of style guide
Express_temp.tex:  LaTeX template
express.sty	   LaTeX style file; replaces opex3.sty
osajnl.bst	   OSA BibTeX style file (beta version)

geometry.sty
keyval.sty

Major changes from previous distribution (opex3.sty)

- Update journal design with new margins and font for headers.



Contact Theresa Miller (tmiller@osa.org) with any questions.

% This work may be distributed and/or modified under the 
% conditions of the LaTeX Project Public License, either 
% version 1.3 of this license or any later version.
% The latest version of this license is in 
% http://www.latex-project.org/lppl.txt and 
% version 1.3 or later is part of all distributions 
% of LaTeX version 2005/12/01 or later.            
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

